Big pure mapping class groups are never perfect

We show that the closure of the compactly supported mapping class group of an infinite type surface is not perfect and that its abelianization contains a direct summand isomorphic to an uncountable direct sum of rationals. We also extend this to the Torelli group and show that in the case of surfaces with infinite genus the abelianization of the Torelli group contains an indivisible copy of an uncountable free abelian group as well. Finally we give an application to the question of automatic continuity by exhibiting discontinuous homomorphisms to the rationals.

==> curvefamiliesex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'curvefamiliesex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{518.03562331bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.14983874)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{curvefamiliesex.pdf}}%
    \put(0.50263572,1.14595038){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{i}$}}}%
    \put(0.62781674,1.14595038){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{i+1}$}}}%
    \put(0.75661713,1.14595038){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{i+2}$}}}%
    \put(0.37342165,1.14595038){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{i-1}$}}}%
    \put(0.24053642,1.14595038){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{i-2}$}}}%
    \put(0.53677752,1.07122528){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha_{i}$}}}%
    \put(0.66681885,1.07122528){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha_{i+1}$}}}%
    \put(0.80513327,1.07122528){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha_{i+2}$}}}%
    \put(0.40802876,1.07122528){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha_{i-1}$}}}%
    \put(0.27902151,1.07122528){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha_{i-2}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{curvefamiliesex.pdf}}%
    \put(0.50263572,0.78400615){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{i}$}}}%
    \put(0.62781674,0.78400615){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{i+1}$}}}%
    \put(0.75661713,0.78400615){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{i+2}$}}}%
    \put(0.37342165,0.78400615){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{i-1}$}}}%
    \put(0.24053642,0.78400615){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{i-2}$}}}%
    \put(0.27628476,0.71616068){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha_{i-2}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{curvefamiliesex.pdf}}%
    \put(0.40710176,0.71616068){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha_{i-1}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{curvefamiliesex.pdf}}%
    \put(0.53856506,0.71616068){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha_{i}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{curvefamiliesex.pdf}}%
    \put(0.66744306,0.71616068){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha_{i+1}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{curvefamiliesex.pdf}}%
    \put(0.80084539,0.71616068){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha_{i+2}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{curvefamiliesex.pdf}}%
    \put(0.50263572,0.26522243){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{i}$}}}%
    \put(0.70387324,0.3650658){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{i+1}$}}}%
    \put(0.70387324,0.04779565){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{i+2}$}}}%
    \put(0.29280783,0.3650658){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{i-1}$}}}%
    \put(0.29280783,0.04779565){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma_{i-2}$}}}%
    \put(0.55304292,0.2270189){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha_{i}$}}}%
    \put(0.70609362,0.25287205){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha_{i+1}$}}}%
    \put(0.70609362,0.16083478){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha_{i+2}$}}}%
    \put(0.27899945,0.25287205){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha_{i-1}$}}}%
    \put(0.27899945,0.16083478){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha_{i-2}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{curvefamiliesex.pdf}}%
    \put(0.91107426,1.13501933){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.93396977,1.10096589){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\delta$}}}%
    \put(0.93396977,0.72816335){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\delta$}}}%
  \end{picture}%
\endgroup%


==> fragment.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fragment.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{566.18694765bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.73026258)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fragment.pdf}}%
    \put(0.2632507,0.46620679){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha_{1}$}}}%
    \put(0.40290675,0.46355748){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\beta_{1}$}}}%
    \put(0.3151013,0.44960138){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f(\alpha_{1})$}}}%
    \put(0.35517203,0.25289091){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f(\beta_{1})$}}}%
    \put(0.63344686,0.61282401){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha_{2}$}}}%
    \put(0.6752679,0.71415979){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f(\alpha_{2})$}}}%
    \put(0.69324523,0.00499849){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f(\alpha_{3})$}}}%
    \put(0.62701274,0.11995932){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\alpha_{3}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fragment.pdf}}%
    \put(0.32584389,0.16584917){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$K_{1}'$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fragment.pdf}}%
    \put(0.3284932,0.07936831){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$K_{1}$}}}%
  \end{picture}%
\endgroup%


==> fundomstdpath.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fundomstdpath.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{565.55310013bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.31731153)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fundomstdpath.pdf}}%
    \put(0.01500989,0.00441354){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$X$}}}%
    \put(0.30369348,0.00441354){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$gX$}}}%
    \put(0.59974488,0.00441354){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$g^{2}X$}}}%
    \put(0.8884285,0.00441354){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$g^{3}X$}}}%
    \put(0.2917848,0.3011907){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\gamma$}}}%
    \put(0.56695793,0.3011907){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$g\gamma$}}}%
  \end{picture}%
\endgroup%


==> quasiaxis.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'quasiaxis.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{812.03538841bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.21444532)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{quasiaxis.pdf}}%
    \put(0.3136685,0.00291886){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$X$}}}%
    \put(0.50458577,0.00291886){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$gX$}}}%
    \put(0.70037633,0.00291886){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$g^{2}X$}}}%
    \put(0.89129562,0.00291886){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$g^{3}X$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{quasiaxis.pdf}}%
    \put(0.12452199,0.00291886){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$g^{-1}X$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{quasiaxis.pdf}}%
    \put(0.48319344,0.20378395){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\ell$}}}%
  \end{picture}%
\endgroup%


==> trianglestdpath.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'trianglestdpath.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{288.1290358bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.56956553)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{trianglestdpath.pdf}}%
    \put(-0.00345711,0.00612112){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$X$}}}%
    \put(0.48035755,0.53792281){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Y$}}}%
    \put(0.92188965,0.00612112){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Z$}}}%
  \end{picture}%
\endgroup%

